The dwarf galaxy population in nearby clusters from the KIWICS survey

We analyse a sample of twelve galaxy clusters, from the Kapteyn IAC WEAVE INT Cluster Survey (KIWICS) looking for dwarf galaxy candidates. By using photometric data in the $r$ and $g$ bands from the Wide Field Camera (WFC) at the 2.5-m Isaac Newton telescope (INT), we select a sample of bright dwarf galaxies (M$_r$ $\leq$ -15.5 mag) in each cluster and analyse their spatial distribution, stellar colour, and as well as their S\'ersic index and effective radius. We quantify the dwarf fraction inside the $R_{200}$ radius of each cluster, which ranges from $\sim$ 0.7 to $\sim$ 0.9. Additionally, when comparing the fraction in the inner region with the outermost region of the clusters, we find that the fraction of dwarfs tends to increase going to the outer regions. We also study the clustercentric distance distribution of dwarf and giant galaxies (M$_r$ $<$ -19.0 mag), and in half of the clusters of our sample, the dwarfs are distributed in a statistically different way as the giants, with the giant galaxies being closer to the cluster centre. We analyse the stellar colour of the dwarf candidates and quantify the fraction of blue dwarfs inside the $R_{200}$ radius, which is found to be less than $\sim$ 0.4, but increases with distance from the cluster centre. Regarding the structural parameters, the S\'ersic index for the dwarfs we visually classify as early type dwarfs tends to be higher in the inner region of the cluster. These results indicate the role that the cluster environment plays in shaping the observational properties of low-mass halos.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
